Upper limits on the escape fraction of ionizing radiation from galaxies at $2\lesssim z < 6$

In this work, we investigate upper limits on the global escape fraction of ionizing photons ($f_{\rm esc/global}^{\rm abs}$) from a sample of galaxies probed for Lyman-continuum (LyC) emission characterized as non-LyC and LyC leakers. We present a sample of 9 clean non-contaminated (by low redshift interlopers, CCD problems and internal reflections of the instrument) galaxies which do not show significant ($>$ $3\sigma$) LyC flux between 880\AA\ $<\lambda_{rest}<$ 910\AA. The 9 galaxy stacked spectrum reveals no significant LyC flux with an upper limit of $f_{\rm esc}^{\rm abs} \leq 0.06$. In the next step of our analysis, we join all estimates of $f_{\rm esc}^{\rm abs}$ upper limits derived from different samples of $2\lesssim z < 6$ galaxies from the literature reported in last $\sim$20 years and include the sample presented in this work. We find the $f_{\rm esc}^{\rm abs}$ upper limit $\leq$ 0.084 for the galaxies recognized as non-LyC leakers. After including all known detections from literature $f_{\rm esc/global}^{\rm abs}$ upper limit $\leq$ 0.088 for all galaxies examined for LyC flux. Furthermore, $f_{\rm esc}^{\rm abs}$ upper limits for different groups of galaxies indicate that the strongest LyC emitters could be galaxies classified as Lyman alpha emitters. We also discuss the possible existence of a correlation among the observed flux density ratio $(F_{\nu}^{LyC}/F_{\nu}^{UV})_{\rm obs}$ and Lyman alpha equivalent width EW(Ly$\alpha)$, where we confirm the existence of moderately significant correlation among galaxies classified as non-LyC leakers.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
